IC-Portrait: In-Context Matching for View-Consistent Personalized Portrait

Existing diffusion models show great potential for identity-preserving generation. However, personalized portrait generation remains challenging due to the diversity in user profiles, including variations in appearance and lighting conditions. To address these challenges, we propose IC-Portrait, a novel framework designed to accurately encode individual identities for personalized portrait generation. Our key insight is that pre-trained diffusion models are fast learners (e.g.,100 ~ 200 steps) for in-context dense correspondence matching, which motivates the two major designs of our IC-Portrait framework. Specifically, we reformulate portrait generation into two sub-tasks: 1) Lighting-Aware Stitching: we find that masking a high proportion of the input image, e.g., 80%, yields a highly effective self-supervisory representation learning of reference image lighting. 2) View-Consistent Adaptation: we leverage a synthetic view-consistent profile dataset to learn the in-context correspondence. The reference profile can then be warped into arbitrary poses for strong spatial-aligned view conditioning. Coupling these two designs by simply concatenating latents to form ControlNet-like supervision and modeling, enables us to significantly enhance the identity preservation fidelity and stability. Extensive evaluations demonstrate that IC-Portrait consistently outperforms existing state-of-the-art methods both quantitatively and qualitatively, with particularly notable improvements in visual qualities. Furthermore, IC-Portrait even demonstrates 3D-aware relighting capabilities.

==> 000readme.txt <==
These LaTeX source files, when compiled, will produce a fully-anonymized sample article
suitable for submission to the SIGGRAPH and SIGGRAPH Asia conferences. 

It is your responsibility to ensure that you are using v1.55 or higher of the "acmart"
class. 

The ACM article class files are available to download from: 
https://www.acm.org/publications/proceedings-template.

The User Guide, which goes into great detail on how to use the "acmart" class, including
a list of the LaTeX packages which need to be installed in order for you to be successful
in using it, is available to download from:
https://www.acm.org/binaries/content/assets/publications/consolidated-tex-template/acmart.pdf

Your formatted article must display the submission ID on the first page, and on each
of the even-numbered pages in the page header, as shown in the sample PDF.
